2D Beam Domain Statistical CSI Estimation for Massive MIMO Uplink

In this paper, we investigate the beam domain statistical channel state information (CSI) estimation for the two dimensional (2D) beam based statistical channel model (BSCM) in massive MIMO systems.The problem is to estimate the beam domain channel power matrices (BDCPMs) based on multiple receive pilot signals. A receive model shows the relation between the statistical property of the receive pilot signals and the BDCPMs is derived from the 2D-BSCM. On the basis of the receive model,we formulate an optimization problem with the Kullback-Leibler (KL) divergence. By solving the optimization problem, a novel method to estimate the statistical CSI without involving instantaneous CSI is proposed. The proposed method has much lower complexity than the MMV focal underdetermined system solver (M-FOCUSS) algorithm. We further reduce the complexity of the proposed method by utilizing the circulant structures of particular matrices in the algorithm. We also showed the generality of the proposed method by introducing another application. Simulations results show that the proposed method works well and bring significant performance gain when used in channel estimation.

==> _____-_1014.txt <==
论文：
b.补全低复杂度算法，复杂度分析
c.拓展，一维模型（简单描写）
仿真部分：目标函数迭代性能
	观测KL和MFOCUSS的Omega（不同信噪比、用户数，说明干扰和噪声对性能的影响），
	128天线性能（KL，MFOCUSS），1024天线性能（KL，测试是否有用）

仿真：
两种KL散度定义比较（第二种KL散度由于是复数，所以性能不佳，也不符合正矩阵KL散度的定义）
测试梯度法是否能收敛
不同天线比较

==> _____-_1023.txt <==
1. 仿真部分：收敛性能、128*120（12,24），1024*120
2. 附录证明写详细
3. 修改语句、补上参考文献

修改：
语句
公式加标点 √
引用和参考文献
前后统一
逻辑

2021.11.1
以上需要修改，尤其是Nf的定义
后面注意U和V都没有归一化，快速实现需要检查
Naf -> Nap
